Fast Online k-nn Graph Building

In this paper we propose an online approximate k-nn graph building algorithm, which is able to quickly update a k-nn graph using a flow of data points. One very important step of the algorithm consists in using the current distributed graph to search for the neighbors of a new node. Hence we also propose a distributed partitioning method based on balanced k-medoids clustering, that we use to optimize the distributed search process. Finally, we present the improved sequential search procedure that is used inside each partition. We also perform an experimental evaluation of the different algorithms, where we study the influence of the parameters and compare the result of our algorithms to existing state of the art. This experimental evaluation confirms that the fast online k-nn graph building algorithm produces a graph that is highly similar to the graph produced by an offline exhaustive algorithm, while it requires less similarity computations.

==> figures/expansion-spam.csv <==
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	36	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	36	27
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	41	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	49	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	34	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	32	26
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	29	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	26	27
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	35	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	40	24
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	46	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	44	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	27	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	25	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	32	35
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	25	26
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	36	33
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	37	26
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	43	29
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	49	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	31	35
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	31	29
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	32	34
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	34	24
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	34	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	39	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	44	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	47	33
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	32	34
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	27	21
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	27	34
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	28	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	32	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	36	29
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	41	29
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	38	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	33	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	28	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	33	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	26	25
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	35	33
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	36	29
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	44	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	50	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	30	22
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	31	36
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	35	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	25	26
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	40	36
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	37	26
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	46	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	43	36
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	28	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	31	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	28	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	31	27
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	36	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	38	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	49	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	52	34
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	33	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	30	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	29	25
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	31	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	34	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	40	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	43	21
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	40	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	30	26
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	31	29
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	27	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	34	32
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.00	38	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.01	35	23
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.10	42	31
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	1.20	48	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	2	39	30
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	5	28	28
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	10	31	33
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	100	27	23


==> figures/expansion-synthetic.csv <==
-	5000	10	50	1.00	77	36
-	5000	10	50	1.01	82	40
-	5000	10	50	1.10	77	47
-	5000	10	50	1.20	79	37
-	5000	10	50	2	78	48
-	5000	10	50	5	88	52
-	5000	10	50	10	76	38
-	5000	10	50	100	77	45
-	5000	10	50	1.00	77	44
-	5000	10	50	1.01	75	35
-	5000	10	50	1.10	78	37
-	5000	10	50	1.20	78	30
-	5000	10	50	2	81	36
-	5000	10	50	5	86	39
-	5000	10	50	10	80	42
-	5000	10	50	100	79	49
-	5000	10	50	1.00	73	43
-	5000	10	50	1.01	75	48
-	5000	10	50	1.10	78	44
-	5000	10	50	1.20	82	48
-	5000	10	50	2	77	43
-	5000	10	50	5	84	54
-	5000	10	50	10	74	44
-	5000	10	50	100	76	36
-	5000	10	50	1.00	82	42
-	5000	10	50	1.01	75	35
-	5000	10	50	1.10	89	47
-	5000	10	50	1.20	75	42
-	5000	10	50	2	79	51
-	5000	10	50	5	83	40
-	5000	10	50	10	74	48
-	5000	10	50	100	79	39
-	5000	10	50	1.00	80	41
-	5000	10	50	1.01	76	45
-	5000	10	50	1.10	72	47
-	5000	10	50	1.20	83	49
-	5000	10	50	2	83	41
-	5000	10	50	5	83	44
-	5000	10	50	10	83	46
-	5000	10	50	100	75	49
-	5000	10	50	1.00	84	49
-	5000	10	50	1.01	81	50
-	5000	10	50	1.10	80	38
-	5000	10	50	1.20	76	46
-	5000	10	50	2	76	42
-	5000	10	50	5	85	44
-	5000	10	50	10	69	36
-	5000	10	50	100	80	49
-	5000	10	50	1.00	75	49
-	5000	10	50	1.01	80	36
-	5000	10	50	1.10	76	36
-	5000	10	50	1.20	77	43
-	5000	10	50	2	79	38
-	5000	10	50	5	87	48
-	5000	10	50	10	76	40
-	5000	10	50	100	80	44
-	5000	10	50	1.00	81	35
-	5000	10	50	1.01	77	31
-	5000	10	50	1.10	75	33
-	5000	10	50	1.20	78	43
-	5000	10	50	2	86	44
-	5000	10	50	5	84	44
-	5000	10	50	10	81	51
-	5000	10	50	100	74	42
-	5000	10	50	1.00	81	40
-	5000	10	50	1.01	74	39
-	5000	10	50	1.10	71	36
-	5000	10	50	1.20	80	42
-	5000	10	50	2	82	44
-	5000	10	50	5	81	44
-	5000	10	50	10	74	52
-	5000	10	50	100	75	44
-	5000	10	50	1.00	78	46
-	5000	10	50	1.01	75	29
-	5000	10	50	1.10	75	47
-	5000	10	50	1.20	75	41
-	5000	10	50	2	84	47
-	5000	10	50	5	69	37
-	5000	10	50	10	76	49
-	5000	10	50	100	73	47


==> figures/expansion-wiki.csv <==
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	59	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	50	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	56	62
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	65	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	59	65
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	49	54
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	55	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	57	49
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	54	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	56	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	66	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	62	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	62	65
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	51	54
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	52	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	57	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	55	62
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	58	57
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	64	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	66	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	59	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	48	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	53	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	52	62
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	51	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	52	65
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	59	55
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	61	57
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	63	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	52	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	46	63
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	53	54
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	54	63
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	56	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	63	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	58	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	58	55
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	52	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	49	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	50	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	43	55
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	59	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	67	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	64	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	64	64
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	46	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	52	54
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	54	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	52	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	64	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	63	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	69	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	59	57
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	58	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	49	64
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	49	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	52	54
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	53	63
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	68	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	66	55
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	58	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	52	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	48	66
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	53	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	57	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	56	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	60	63
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	68	57
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	62	54
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	54	65
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	46	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	59	60
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.00	50	56
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.01	61	61
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.10	69	58
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	1.20	61	55
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	2	59	57
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	5	49	50
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	10	53	59
/home/tibo/Datasets/wikipedia-fr-html/fr/	500	10	5	100	49	60


==> figures/iGNNS-spam.dat <==
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	46	25	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	34	17	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	26	9	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	10	2	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	5	3	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	39	29	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	31	15	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	16	12	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	7	4	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	4	3	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	43	24	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	28	13	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	16	11	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	11	4	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	3	3	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	44	28	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	34	21	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	17	11	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	9	8	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	3	2	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	39	27	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	31	16	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	20	13	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	12	4	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	5	3	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	41	35	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	34	23	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	21	13	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	8	8	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	2	2	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	44	32	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	36	15	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	21	11	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	3	5	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	2	2	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	38	27	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	34	20	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	27	12	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	8	4	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	3	3	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	45	27	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	33	12	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	25	7	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	11	8	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	5	3	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	5	45	27	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	10	33	13	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	20	25	14	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	40	18	5	
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	2000	10	80	5	3	


==> figures/iGNNS-synthetic.dat <==
-	5000	10	10	5.00	99	93
-	5000	10	20	5.00	94	86
-	5000	10	40	5.00	87	62
-	5000	10	80	5.00	56	19
-	5000	10	160	5.00	20	1
-	5000	10	10	5.00	98	93
-	5000	10	20	5.00	96	89
-	5000	10	40	5.00	88	59
-	5000	10	80	5.00	70	21
-	5000	10	160	5.00	25	2
-	5000	10	10	5.00	99	91
-	5000	10	20	5.00	95	84
-	5000	10	40	5.00	92	53
-	5000	10	80	5.00	59	28
-	5000	10	160	5.00	24	4
-	5000	10	10	5.00	99	91
-	5000	10	20	5.00	97	87
-	5000	10	40	5.00	88	55
-	5000	10	80	5.00	58	19
-	5000	10	160	5.00	24	5
-	5000	10	10	5.00	99	94
-	5000	10	20	5.00	94	84
-	5000	10	40	5.00	85	53
-	5000	10	80	5.00	57	18
-	5000	10	160	5.00	17	3
-	5000	10	10	5.00	100	98
-	5000	10	20	5.00	97	86
-	5000	10	40	5.00	95	66
-	5000	10	80	5.00	47	22
-	5000	10	160	5.00	15	4
-	5000	10	10	5.00	97	88
-	5000	10	20	5.00	97	82
-	5000	10	40	5.00	96	64
-	5000	10	80	5.00	61	22
-	5000	10	160	5.00	19	3
-	5000	10	10	5.00	99	95
-	5000	10	20	5.00	97	85
-	5000	10	40	5.00	85	56
-	5000	10	80	5.00	55	13
-	5000	10	160	5.00	18	3
-	5000	10	10	5.00	99	91
-	5000	10	20	5.00	93	88
-	5000	10	40	5.00	88	55
-	5000	10	80	5.00	53	18
-	5000	10	160	5.00	14	3
-	5000	10	10	5.00	98	93
-	5000	10	20	5.00	96	83
-	5000	10	40	5.00	88	52
-	5000	10	80	5.00	54	25
-	5000	10	160	5.00	18	6


==> figures/iGNNS-wiki.dat <==
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	77	58	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	55	41	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	26	26	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	12	9	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	6	4	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	72	57	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	53	46	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	29	22	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	13	10	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	5	5	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	72	51	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	53	42	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	31	22	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	13	11	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	6	5	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	73	58	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	64	40	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	27	26	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	10	8	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	7	10	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	68	58	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	54	43	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	28	24	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	12	10	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	4	2	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	71	60	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	53	34	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	27	25	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	10	15	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	3	8	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	73	60	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	54	42	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	32	25	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	8	9	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	4	6	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	75	65	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	56	38	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	34	28	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	16	10	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	10	7	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	72	60	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	56	42	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	36	22	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	23	7	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	2	3	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	5	68	61	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	10	53	33	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	20	29	25	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	40	10	12	
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	10	80	3	5	


==> figures/iGNNSdblp.dat <==
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	65	69	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	48	43	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	35	30	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	16	16	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	10	9	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	69	66	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	52	53	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	29	29	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	22	17	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	10	6	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	59	65	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	45	47	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	34	25	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	24	13	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	6	4	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	69	66	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	57	54	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	27	26	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	22	14	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	14	6	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	62	76	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	50	50	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	30	30	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	17	18	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	6	8	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	64	64	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	47	53	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	28	26	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	20	19	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	7	4	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	66	73	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	49	48	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	32	32	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	21	14	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	7	5	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	65	62	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	51	49	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	39	26	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	21	20	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	12	5	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	73	67	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	53	47	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	39	33	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	20	14	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	11	9	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	5	70	67	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	10	48	51	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	20	33	27	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	40	18	14	
/home/tibo/Datasets/dblp/dblp.xml	2000	10	80	12	5


==> figures/mur-synthetic.csv <==
4000	4000	0.100000	10	5	8	54732	68.4	8	5.473200	18694	10750	0.578867
4000	4000	none	10	5	8	54109	67.6	8	5.410900	19085	10296	0.568483
4000	4000	0.100000	10	5	8	52907	66.1	8	5.290700	26330	13662	0.548450
4000	4000	none	10	5	8	54732	68.4	8	5.473200	18922	11733	0.578867
4000	4000	0.100000	10	5	8	51938	64.9	8	5.193800	14680	13115	0.532300
4000	4000	none	10	5	8	53395	66.7	8	5.339500	19012	10662	0.556583
4000	4000	0.100000	10	5	8	54688	68.4	8	5.468800	18650	10326	0.578133
4000	4000	none	10	5	8	53665	67.1	8	5.366500	21435	11172	0.561083
4000	4000	0.100000	10	5	8	52757	65.9	8	5.275700	21312	11226	0.545950
4000	4000	none	10	5	8	55123	68.9	8	5.512300	20991	10603	0.585383


==> figures/online-depth-spam.csv <==
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	1000	1000	10	10	1	55.765000	159600
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	1000	1000	10	10	2	59.870000	238751
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	1000	1000	10	10	3	61.695000	556082
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	1000	1000	10	10	4	65.230000	1431989
/home/tibo/Datasets/SPAM/spam-subject-200K.txt	1000	1000	10	10	5	66.325000	3534120


==> figures/online-depth-synthetic.csv <==
-	1000	1000	10	20	1	69.600000	84550
-	1000	1000	10	20	2	77.150000	158985
-	1000	1000	10	20	3	78.780000	434435
-	1000	1000	10	20	4	82.330000	1227198
-	1000	1000	10	20	5	83.445000	3101478


==> figures/online-depth-wiki.csv <==
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	1000	10	10	1	51.515000	159600
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	1000	10	10	2	56.740000	232327
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	1000	10	10	3	58.885000	423842
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	1000	10	10	4	59.100000	802379
/home/tibo/Datasets/wikipedia-fr-html/fr/	1000	1000	10	10	5	61.760000	1459887


==> figures/online-spam.csv <==
4000	100	10	5	8	38468	93.8	4	3.752976	31332	4357	-0.281630
4000	200	10	5	8	38652	92.0	4	3.681143	31332	4357	0.142585
4000	300	10	5	8	38933	90.5	4	3.621674	31332	4357	0.297667
4000	400	10	5	8	39324	89.4	4	3.574909	31332	4357	0.387667
4000	500	10	5	8	39327	87.4	4	3.495733	31332	4357	0.399329
4000	600	10	5	8	39775	86.5	4	3.458696	31332	4357	0.445058
4000	700	10	5	8	40079	85.3	4	3.410979	31332	4357	0.465867
4000	800	10	5	8	40379	84.1	4	3.364917	31332	4357	0.480386
4000	900	10	5	8	40670	83.0	4	3.320000	31332	4357	0.490424
4000	1000	10	5	8	41006	82.0	4	3.280480	31332	4357	0.500333
4000	1100	10	5	8	41575	81.5	4	3.260784	31332	4357	0.519805
4000	1200	10	5	8	41673	80.1	4	3.205615	31332	4357	0.513583
4000	1300	10	5	8	41991	79.2	4	3.169132	31332	4357	0.517389
4000	1400	10	5	8	42339	78.4	4	3.136222	31332	4357	0.521509
4000	1500	10	5	8	42707	77.6	4	3.105964	31332	4357	0.525533
4000	1600	10	5	8	42963	76.7	4	3.068786	31332	4357	0.524693
4000	1700	10	5	8	43289	75.9	4	3.037825	31332	4357	0.526060
4000	1800	10	5	8	43576	75.1	4	3.005241	31332	4357	0.525741
4000	1900	10	5	8	43896	74.4	4	2.976000	31332	4357	0.526243
4000	2000	10	5	8	44342	73.9	4	2.956133	31332	4357	0.530260
4000	2100	10	5	8	44565	73.1	4	2.922295	31332	4357	0.527329
4000	2200	10	5	8	45020	72.6	4	2.904516	31332	4357	0.530856
4000	2300	10	5	8	45217	71.8	4	2.870921	31332	4357	0.527088
4000	2400	10	5	8	45745	71.5	4	2.859063	31332	4357	0.531923
4000	2500	10	5	8	46055	70.9	4	2.834154	31332	4357	0.530886
4000	2600	10	5	8	46301	70.2	4	2.806121	31332	4357	0.528253
4000	2700	10	5	8	46837	69.9	4	2.796239	31332	4357	0.532391
4000	2800	10	5	8	47147	69.3	4	2.773353	31332	4357	0.531083
4000	2900	10	5	8	47478	68.8	4	2.752348	31332	4357	0.530206
4000	3000	10	5	8	47842	68.3	4	2.733829	31332	4357	0.529982
4000	3100	10	5	8	48296	68.0	4	2.720901	31332	4357	0.531536
4000	3200	10	5	8	48765	67.7	4	2.709167	31332	4357	0.533225
4000	3300	10	5	8	49013	67.1	4	2.685644	31332	4357	0.530423
4000	3400	10	5	8	49475	66.9	4	2.674324	31332	4357	0.531772
4000	3500	10	5	8	49909	66.5	4	2.661813	31332	4357	0.532466
4000	3600	10	5	8	50239	66.1	4	2.644158	31332	4357	0.531170
4000	3700	10	5	8	50541	65.6	4	2.625506	31332	4357	0.529373
4000	3800	10	5	8	51043	65.4	4	2.617590	31332	4357	0.531078
4000	3900	10	5	8	51321	65.0	4	2.598532	31332	4357	0.528843
4000	4000	10	5	8	51779	64.7	4	2.588950	31332	4357	0.529650
4000	4100	10	5	8	52273	64.5	4	2.581383	31332	4357	0.530964
4000	4200	10	5	8	52461	64.0	4	2.559073	31332	4357	0.527284
4000	4300	10	5	8	53004	63.9	4	2.554410	31332	4357	0.529274
4000	4400	10	5	8	53250	63.4	4	2.535714	31332	4357	0.526576
4000	4500	10	5	8	53395	62.8	4	2.512706	31332	4357	0.522413
4000	4600	10	5	8	53995	62.8	4	2.511395	31332	4357	0.525116
4000	4700	10	5	8	54221	62.3	4	2.492920	31332	4357	0.522236
4000	4800	10	5	8	54627	62.1	4	2.483045	31332	4357	0.522001
4000	4900	10	5	8	55271	62.1	4	2.484090	31332	4357	0.525094
4000	5000	10	5	8	55778	62.0	4	2.479022	31332	4357	0.526157
4000	5100	10	5	8	56039	61.6	4	2.463253	31332	4357	0.523806
4000	5200	10	5	8	56420	61.3	4	2.453043	31332	4357	0.523112
4000	5300	10	5	8	56845	61.1	4	2.444946	31332	4357	0.522994
4000	5400	10	5	8	57371	61.0	4	2.441319	31332	4357	0.524167
4000	5500	10	5	8	57663	60.7	4	2.427916	31332	4357	0.522288
4000	5600	10	5	8	58168	60.6	4	2.423667	31332	4357	0.523126
4000	5700	10	5	8	58618	60.4	4	2.417237	31332	4357	0.523235
4000	5800	10	5	8	58937	60.1	4	2.405592	31332	4357	0.521717
4000	5900	10	5	8	59299	59.9	4	2.395919	31332	4357	0.520741
4000	6000	10	5	8	59846	59.8	4	2.393840	31332	4357	0.521976
4000	6100	10	5	8	60063	59.5	4	2.378733	31332	4357	0.519284
4000	6200	10	5	8	60373	59.2	4	2.367569	31332	4357	0.517724
4000	6300	10	5	8	61465	59.7	4	2.386990	31332	4357	0.525130
4000	6400	10	5	8	61859	59.5	4	2.379192	31332	4357	0.524451
4000	6500	10	5	8	61906	59.0	4	2.358324	31332	4357	0.519908
4000	6600	10	5	8	61916	58.4	4	2.336453	31332	4357	0.515058
4000	6700	10	5	8	62431	58.3	4	2.333869	31332	4357	0.515800
4000	6800	10	5	8	62975	58.3	4	2.332407	31332	4357	0.516822
4000	6900	10	5	8	63274	58.0	4	2.321982	31332	4357	0.515209
4000	7000	10	5	8	63922	58.1	4	2.324436	31332	4357	0.517278
4000	7100	10	5	8	64094	57.7	4	2.309694	31332	4357	0.514358
4000	7200	10	5	8	64262	57.4	4	2.295071	31332	4357	0.511453
4000	7300	10	5	8	64645	57.2	4	2.288319	31332	4357	0.510778
4000	7400	10	5	8	65118	57.1	4	2.284842	31332	4357	0.511008
4000	7500	10	5	8	65930	57.3	4	2.293217	31332	4357	0.514576
4000	7600	10	5	8	66196	57.1	4	2.282621	31332	4357	0.512714
4000	7700	10	5	8	66562	56.9	4	2.275624	31332	4357	0.511850
4000	7800	10	5	8	66987	56.8	4	2.270746	31332	4357	0.511560
4000	7900	10	5	8	67484	56.7	4	2.268370	31332	4357	0.511949
4000	8000	10	5	8	68046	56.7	4	2.268200	31332	4357	0.512931


==> figures/online-synthetic.csv <==
8000	100	10	5	8	80623	99.5	4	3.981383	38202	53985	0.810329
8000	200	10	5	8	81195	99.0	4	3.960732	38202	53985	0.796265
8000	300	10	5	8	81783	98.5	4	3.941349	38202	53985	0.793434
8000	400	10	5	8	82399	98.1	4	3.923762	38202	53985	0.794994
8000	500	10	5	8	83058	97.7	4	3.908612	38202	53985	0.799915
8000	600	10	5	8	83684	97.3	4	3.892279	38202	53985	0.800024
8000	700	10	5	8	84330	96.9	4	3.877241	38202	53985	0.801292
8000	800	10	5	8	84971	96.6	4	3.862318	38202	53985	0.801673
8000	900	10	5	8	85574	96.2	4	3.846022	38202	53985	0.799531
8000	1000	10	5	8	86244	95.8	4	3.833067	38202	53985	0.801153
8000	1100	10	5	8	86862	95.5	4	3.818110	38202	53985	0.799810
8000	1200	10	5	8	87510	95.1	4	3.804783	38202	53985	0.799864
8000	1300	10	5	8	88160	94.8	4	3.791828	38202	53985	0.799858
8000	1400	10	5	8	88816	94.5	4	3.779404	38202	53985	0.799961
8000	1500	10	5	8	89438	94.1	4	3.765811	38202	53985	0.798709
8000	1600	10	5	8	90137	93.9	4	3.755708	38202	53985	0.800125
8000	1700	10	5	8	90805	93.6	4	3.744536	38202	53985	0.800294
8000	1800	10	5	8	91441	93.3	4	3.732286	38202	53985	0.799381
8000	1900	10	5	8	92094	93.0	4	3.720970	38202	53985	0.798973
8000	2000	10	5	8	92771	92.8	4	3.710840	38202	53985	0.799194
8000	2100	10	5	8	93397	92.5	4	3.698891	38202	53985	0.797973
8000	2200	10	5	8	94053	92.2	4	3.688353	38202	53985	0.797554
8000	2300	10	5	8	94714	92.0	4	3.678214	38202	53985	0.797230
8000	2400	10	5	8	95380	91.7	4	3.668462	38202	53985	0.796993
8000	2500	10	5	8	96038	91.5	4	3.658590	38202	53985	0.796538
8000	2600	10	5	8	96684	91.2	4	3.648453	38202	53985	0.795803
8000	2700	10	5	8	97295	90.9	4	3.637196	38202	53985	0.794329
8000	2800	10	5	8	97915	90.7	4	3.626481	38202	53985	0.793089
8000	2900	10	5	8	98554	90.4	4	3.616661	38202	53985	0.792262
8000	3000	10	5	8	99192	90.2	4	3.606982	38202	53985	0.791425
8000	3100	10	5	8	99847	90.0	4	3.598090	38202	53985	0.790917
8000	3200	10	5	8	100487	89.7	4	3.588821	38202	53985	0.790128
8000	3300	10	5	8	101161	89.5	4	3.580920	38202	53985	0.789950
8000	3400	10	5	8	101820	89.3	4	3.572632	38202	53985	0.789491
8000	3500	10	5	8	102531	89.2	4	3.566296	38202	53985	0.789900
8000	3600	10	5	8	103214	89.0	4	3.559103	38202	53985	0.789799
8000	3700	10	5	8	103883	88.8	4	3.551556	38202	53985	0.789451
8000	3800	10	5	8	104552	88.6	4	3.544136	38202	53985	0.789093
8000	3900	10	5	8	105258	88.5	4	3.538084	38202	53985	0.789293
8000	4000	10	5	8	105930	88.3	4	3.531000	38202	53985	0.788950
8000	4100	10	5	8	106593	88.1	4	3.523736	38202	53985	0.788467
8000	4200	10	5	8	107285	87.9	4	3.517541	38202	53985	0.788398
8000	4300	10	5	8	107981	87.8	4	3.511577	38202	53985	0.788368
8000	4400	10	5	8	108632	87.6	4	3.504258	38202	53985	0.787697
8000	4500	10	5	8	109361	87.5	4	3.499552	38202	53985	0.788089
8000	4600	10	5	8	110066	87.4	4	3.494159	38202	53985	0.788130
8000	4700	10	5	8	110706	87.2	4	3.486803	38202	53985	0.787302
8000	4800	10	5	8	111392	87.0	4	3.481000	38202	53985	0.787077
8000	4900	10	5	8	112042	86.9	4	3.474171	38202	53985	0.786390
8000	5000	10	5	8	112756	86.7	4	3.469415	38202	53985	0.786503
8000	5100	10	5	8	113420	86.6	4	3.463206	38202	53985	0.785988
8000	5200	10	5	8	114111	86.4	4	3.457909	38202	53985	0.785799
8000	5300	10	5	8	114812	86.3	4	3.452992	38202	53985	0.785720
8000	5400	10	5	8	115463	86.2	4	3.446657	38202	53985	0.785050
8000	5500	10	5	8	116101	86.0	4	3.440030	38202	53985	0.784240
8000	5600	10	5	8	116750	85.8	4	3.433824	38202	53985	0.783565
8000	5700	10	5	8	117459	85.7	4	3.429460	38202	53985	0.783562
8000	5800	10	5	8	118168	85.6	4	3.425159	38202	53985	0.783548
8000	5900	10	5	8	118829	85.5	4	3.419540	38202	53985	0.783007
8000	6000	10	5	8	119518	85.4	4	3.414800	38202	53985	0.782767
8000	6100	10	5	8	120180	85.2	4	3.409362	38202	53985	0.782240
8000	6200	10	5	8	120911	85.1	4	3.405944	38202	53985	0.782430
8000	6300	10	5	8	121647	85.1	4	3.402713	38202	53985	0.782655
8000	6400	10	5	8	122346	85.0	4	3.398500	38202	53985	0.782493
8000	6500	10	5	8	123032	84.8	4	3.393986	38202	53985	0.782198
8000	6600	10	5	8	123714	84.7	4	3.389425	38202	53985	0.781861
8000	6700	10	5	8	124370	84.6	4	3.384218	38202	53985	0.781274
8000	6800	10	5	8	125100	84.5	4	3.381081	38202	53985	0.781398
8000	6900	10	5	8	125856	84.5	4	3.378685	38202	53985	0.781757
8000	7000	10	5	8	126512	84.3	4	3.373653	38202	53985	0.781168
8000	7100	10	5	8	127143	84.2	4	3.368026	38202	53985	0.780354
8000	7200	10	5	8	127806	84.1	4	3.363316	38202	53985	0.779844
8000	7300	10	5	8	128537	84.0	4	3.360444	38202	53985	0.779949
8000	7400	10	5	8	129281	83.9	4	3.357948	38202	53985	0.780161
8000	7500	10	5	8	130024	83.9	4	3.355458	38202	53985	0.780353
8000	7600	10	5	8	130730	83.8	4	3.352051	38202	53985	0.780212
8000	7700	10	5	8	131448	83.7	4	3.348994	38202	53985	0.780171
8000	7800	10	5	8	132113	83.6	4	3.344633	38202	53985	0.779673
8000	7900	10	5	8	132887	83.6	4	3.343069	38202	53985	0.780098
8000	8000	10	5	8	133591	83.5	4	3.339775	38202	53985	0.779925
8000	8100	10	5	8	134337	83.4	4	3.337565	38202	53985	0.780096
8000	8200	10	5	8	135032	83.4	4	3.334123	38202	53985	0.779842
8000	8300	10	5	8	135684	83.2	4	3.329669	38202	53985	0.779240
8000	8400	10	5	8	136416	83.2	4	3.327220	38202	53985	0.779285
8000	8500	10	5	8	137144	83.1	4	3.324703	38202	53985	0.779292
8000	8600	10	5	8	137814	83.0	4	3.320819	38202	53985	0.778839
8000	8700	10	5	8	138487	82.9	4	3.317054	38202	53985	0.778414
8000	8800	10	5	8	139238	82.9	4	3.315190	38202	53985	0.778592
8000	8900	10	5	8	139965	82.8	4	3.312781	38202	53985	0.778579
8000	9000	10	5	8	140679	82.8	4	3.310094	38202	53985	0.778464
8000	9100	10	5	8	141387	82.7	4	3.307298	38202	53985	0.778301
8000	9200	10	5	8	142104	82.6	4	3.304744	38202	53985	0.778204
8000	9300	10	5	8	142836	82.6	4	3.302566	38202	53985	0.778215
8000	9400	10	5	8	143606	82.5	4	3.301287	38202	53985	0.778499
8000	9500	10	5	8	144300	82.5	4	3.298286	38202	53985	0.778225
8000	9600	10	5	8	145006	82.4	4	3.295591	38202	53985	0.778038
8000	9700	10	5	8	145723	82.3	4	3.293175	38202	53985	0.777928
8000	9800	10	5	8	146430	82.3	4	3.290562	38202	53985	0.777746
8000	9900	10	5	8	147198	82.2	4	3.289341	38202	53985	0.777990
8000	10000	10	5	8	147912	82.2	4	3.286933	38202	53985	0.777852
8000	10100	10	5	8	148607	82.1	4	3.284133	38202	53985	0.777583
8000	10200	10	5	8	149293	82.0	4	3.281165	38202	53985	0.777254
8000	10300	10	5	8	150010	82.0	4	3.278907	38202	53985	0.777136
8000	10400	10	5	8	150748	81.9	4	3.277130	38202	53985	0.777157
8000	10500	10	5	8	151517	81.9	4	3.276043	38202	53985	0.777382
8000	10600	10	5	8	152251	81.9	4	3.274215	38202	53985	0.777369
8000	10700	10	5	8	153010	81.8	4	3.272941	38202	53985	0.777517
8000	10800	10	5	8	153756	81.8	4	3.271404	38202	53985	0.777575
8000	10900	10	5	8	154475	81.7	4	3.269312	38202	53985	0.777456
8000	11000	10	5	8	155179	81.7	4	3.266926	38202	53985	0.777239
8000	11100	10	5	8	155841	81.6	4	3.263686	38202	53985	0.776757
8000	11200	10	5	8	156557	81.5	4	3.261604	38202	53985	0.776620
8000	11300	10	5	8	157336	81.5	4	3.260850	38202	53985	0.776876
8000	11400	10	5	8	158055	81.5	4	3.258866	38202	53985	0.776753
8000	11500	10	5	8	158724	81.4	4	3.255877	38202	53985	0.776322
8000	11600	10	5	8	159456	81.4	4	3.254204	38202	53985	0.776280
8000	11700	10	5	8	160193	81.3	4	3.252650	38202	53985	0.776267
8000	11800	10	5	8	160918	81.3	4	3.250869	38202	53985	0.776179
8000	11900	10	5	8	161653	81.2	4	3.249307	38202	53985	0.776150
8000	12000	10	5	8	162354	81.2	4	3.247080	38202	53985	0.775917
8000	12100	10	5	8	163052	81.1	4	3.244816	38202	53985	0.775667
8000	12200	10	5	8	163759	81.1	4	3.242752	38202	53985	0.775471
8000	12300	10	5	8	164475	81.0	4	3.240887	38202	53985	0.775329
8000	12400	10	5	8	165202	81.0	4	3.239255	38202	53985	0.775250
8000	12500	10	5	8	165946	80.9	4	3.237971	38202	53985	0.775268
8000	12600	10	5	8	166633	80.9	4	3.235592	38202	53985	0.774958
8000	12700	10	5	8	167327	80.8	4	3.233372	38202	53985	0.774690
8000	12800	10	5	8	168057	80.8	4	3.231865	38202	53985	0.774627
8000	12900	10	5	8	168751	80.7	4	3.229684	38202	53985	0.774361
8000	13000	10	5	8	169503	80.7	4	3.228629	38202	53985	0.774420
8000	13100	10	5	8	170253	80.7	4	3.227545	38202	53985	0.774465
8000	13200	10	5	8	170982	80.7	4	3.226075	38202	53985	0.774392
8000	13300	10	5	8	171736	80.6	4	3.225089	38202	53985	0.774456
8000	13400	10	5	8	172497	80.6	4	3.224243	38202	53985	0.774555
8000	13500	10	5	8	173189	80.6	4	3.222121	38202	53985	0.774278
8000	13600	10	5	8	173906	80.5	4	3.220481	38202	53985	0.774138
8000	13700	10	5	8	174610	80.5	4	3.218618	38202	53985	0.773928
8000	13800	10	5	8	175333	80.4	4	3.217119	38202	53985	0.773820
8000	13900	10	5	8	176031	80.4	4	3.215178	38202	53985	0.773581
8000	14000	10	5	8	176759	80.3	4	3.213800	38202	53985	0.773500
8000	14100	10	5	8	177487	80.3	4	3.212434	38202	53985	0.773418
8000	14200	10	5	8	178206	80.3	4	3.210919	38202	53985	0.773289
8000	14300	10	5	8	178895	80.2	4	3.208879	38202	53985	0.773006
8000	14400	10	5	8	179608	80.2	4	3.207286	38202	53985	0.772848
8000	14500	10	5	8	180282	80.1	4	3.205013	38202	53985	0.772492
8000	14600	10	5	8	180985	80.1	4	3.203274	38202	53985	0.772285
8000	14700	10	5	8	181717	80.1	4	3.202062	38202	53985	0.772225
8000	14800	10	5	8	182412	80.0	4	3.200211	38202	53985	0.771980
8000	14900	10	5	8	183147	80.0	4	3.199074	38202	53985	0.771935
8000	15000	10	5	8	183849	79.9	4	3.197374	38202	53985	0.771726
8000	15100	10	5	8	184555	79.9	4	3.195758	38202	53985	0.771538
8000	15200	10	5	8	185248	79.8	4	3.193931	38202	53985	0.771287
8000	15300	10	5	8	185908	79.8	4	3.191554	38202	53985	0.770878
8000	15400	10	5	8	186629	79.8	4	3.190239	38202	53985	0.770767
8000	15500	10	5	8	187324	79.7	4	3.188494	38202	53985	0.770530
8000	15600	10	5	8	188110	79.7	4	3.188305	38202	53985	0.770731
8000	15700	10	5	8	188858	79.7	4	3.187477	38202	53985	0.770748
8000	15800	10	5	8	189565	79.6	4	3.185966	38202	53985	0.770569
8000	15900	10	5	8	190312	79.6	4	3.185138	38202	53985	0.770580
8000	16000	10	5	8	191057	79.6	4	3.184283	38202	53985	0.770580


==> figures/search-spam.csv <==
4000	10	5	2	76	71	71.0	4	2.840000	3006	25800	33233	8166
4000	10	5	4	76	69	69.0	4	2.760000	3507	24558	30314	6581
4000	10	5	8	72	66	66.0	4	2.640000	3808	24930	32718	6282
4000	10	5	16	76	67	67.0	4	2.680000	3791	25854	32468	7364
4000	10	5	32	77	49	49.0	4	1.960000	4158	24812	32901	6756
4000	10	5	2	77	77	77.0	4	3.080000	4031	25741	33775	9721
4000	10	5	4	66	68	68.0	4	2.720000	3007	24976	33326	6744
4000	10	5	8	75	61	61.0	4	2.440000	3617	26089	32562	6693
4000	10	5	16	77	58	58.0	4	2.320000	3932	24467	31834	8756
4000	10	5	32	69	49	49.0	4	1.960000	4256	24708	33614	6873
4000	10	5	2	74	74	74.0	4	2.960000	4035	24959	32976	8018
4000	10	5	4	74	63	63.0	4	2.520000	3588	25225	33798	7537
4000	10	5	8	78	72	72.0	4	2.880000	3682	25108	33199	6546
4000	10	5	16	70	59	59.0	4	2.360000	3891	23303	33287	7840
4000	10	5	32	82	54	54.0	4	2.160000	5165	25011	32849	6680
4000	10	5	2	76	75	75.0	4	3.000000	2869	25473	33314	10575
4000	10	5	4	71	69	69.0	4	2.760000	3680	26169	33283	7189
4000	10	5	8	71	69	69.0	4	2.760000	5780	24597	32768	6582
4000	10	5	16	71	53	53.0	4	2.120000	3607	24938	32308	6398
4000	10	5	32	75	44	44.0	4	1.760000	4561	30470	37814	7974
4000	10	5	2	70	70	70.0	4	2.800000	3451	32221	35470	9872
4000	10	5	4	75	66	66.0	4	2.640000	3480	25011	33183	9471
4000	10	5	8	75	69	69.0	4	2.760000	5083	30825	35172	9229
4000	10	5	16	76	65	65.0	4	2.600000	3813	25690	33301	9602
4000	10	5	32	72	53	53.0	4	2.120000	4183	22878	28690	6437
4000	10	5	2	71	79	79.0	4	3.160000	2942	27509	32286	5193
4000	10	5	4	72	72	72.0	4	2.880000	2973	24849	32694	5490
4000	10	5	8	77	69	69.0	4	2.760000	3399	24856	32124	6126
4000	10	5	16	73	59	59.0	4	2.360000	3669	26510	31376	6505
4000	10	5	32	74	47	47.0	4	1.880000	3819	22399	27630	5923
4000	10	5	2	73	71	71.0	4	2.840000	3080	25923	31539	9881
4000	10	5	4	78	58	58.0	4	2.320000	4121	30843	35663	8900
4000	10	5	8	68	67	67.0	4	2.680000	3937	22937	28083	5100
4000	10	5	16	74	57	57.0	4	2.280000	4278	30848	34873	6525
4000	10	5	32	74	58	58.0	4	2.320000	4179	26506	33372	7004
4000	10	5	2	75	67	67.0	4	2.680000	3882	26312	33094	12559
4000	10	5	4	74	73	73.0	4	2.920000	3080	25562	33499	6930
4000	10	5	8	77	62	62.0	4	2.480000	3683	25863	33617	5631
4000	10	5	16	73	54	54.0	4	2.160000	3625	27402	32978	7626
4000	10	5	32	68	47	47.0	4	1.880000	5024	25074	32898	6808


==> figures/search-synthetic.csv <==
8000	10	5	2	90	90	90.0	4	3.600000	3230	25454	64238	1185812
8000	10	5	4	88	75	75.0	4	3.000000	4068	25735	62604	212949
8000	10	5	8	90	70	70.0	4	2.800000	5336	25662	63388	35118
8000	10	5	16	90	74	74.0	4	2.960000	3735	25768	61986	11979
8000	10	5	32	92	77	77.0	4	3.080000	3933	24640	54045	12403
8000	10	5	2	88	87	87.0	4	3.480000	3102	25420	61955	1085933
8000	10	5	4	89	79	79.0	4	3.160000	3763	26194	66184	222418
8000	10	5	8	91	70	70.0	4	2.800000	4063	32862	69473	63100
8000	10	5	16	93	58	58.0	4	2.320000	3160	23825	52338	10970
8000	10	5	32	90	75	75.0	4	3.000000	4400	31210	67323	12682
8000	10	5	2	82	87	87.0	4	3.480000	3161	25742	60768	972312
8000	10	5	4	90	86	86.0	4	3.440000	3000	25042	60441	209077
8000	10	5	8	86	63	63.0	4	2.520000	4287	25695	61852	35546
8000	10	5	16	92	67	67.0	4	2.680000	3589	22975	54170	11453
8000	10	5	32	94	60	60.0	4	2.400000	4644	31613	68340	11694
8000	10	5	2	89	92	92.0	4	3.680000	3035	23224	53251	1169270
8000	10	5	4	92	82	82.0	4	3.280000	3615	25086	61199	186520
8000	10	5	8	92	78	78.0	4	3.120000	3667	26930	62671	34058
8000	10	5	16	90	58	58.0	4	2.320000	3698	24984	62643	13929
8000	10	5	32	90	72	72.0	4	2.880000	4221	30000	66339	14160
8000	10	5	2	92	91	91.0	4	3.640000	4075	25585	53718	885106
8000	10	5	4	88	79	79.0	4	3.160000	3127	25824	63141	173921
8000	10	5	8	90	70	70.0	4	2.800000	3486	23897	51587	35403
8000	10	5	16	89	77	77.0	4	3.080000	3780	26712	61834	15809
8000	10	5	32	92	73	73.0	4	2.920000	4023	23078	55739	12570
8000	10	5	2	92	89	89.0	4	3.560000	4011	26256	65306	948054
8000	10	5	4	92	73	73.0	4	2.920000	3720	25951	62337	202164
8000	10	5	8	88	67	67.0	4	2.680000	3471	23188	56436	30617
8000	10	5	16	93	68	68.0	4	2.720000	3918	27004	65839	15825
8000	10	5	32	95	72	72.0	4	2.880000	4167	26570	60182	12498
8000	10	5	2	88	87	87.0	4	3.480000	3112	25511	63308	992923
8000	10	5	4	91	82	82.0	4	3.280000	2980	25188	61070	193085
8000	10	5	8	87	70	70.0	4	2.800000	3828	25845	61116	41896
8000	10	5	16	93	70	70.0	4	2.800000	3883	25482	61623	14310
8000	10	5	32	96	64	64.0	4	2.560000	4425	34805	72196	12226
8000	10	5	2	84	88	88.0	4	3.520000	3136	25383	57838	942438
8000	10	5	4	92	85	85.0	4	3.400000	3610	25310	61506	177655
8000	10	5	8	89	67	67.0	4	2.680000	3857	25230	55634	33435
8000	10	5	16	92	65	65.0	4	2.600000	3916	25233	66011	15385
8000	10	5	32	92	70	70.0	4	2.800000	4157	24881	61939	14438
8000	10	5	2	86	92	92.0	4	3.680000	4488	25491	60681	1205158
8000	10	5	4	90	85	85.0	4	3.400000	3811	26519	62804	165109
8000	10	5	8	92	66	66.0	4	2.640000	3151	22974	51218	33689
8000	10	5	16	91	71	71.0	4	2.840000	3943	31921	65949	18869
8000	10	5	32	86	74	74.0	4	2.960000	4243	24991	61567	15999
8000	10	5	2	87	87	87.0	4	3.480000	3718	24306	62875	982731
8000	10	5	4	94	86	86.0	4	3.440000	3593	23630	55204	163338
8000	10	5	8	91	75	75.0	4	3.000000	4185	33257	66331	54112
8000	10	5	16	90	58	58.0	4	2.320000	4184	33033	69606	19807
8000	10	5	32	86	65	65.0	4	2.600000	4610	28956	62951	11463

